VLBI Astrometry of Radio Stars to Link Radio and Optical Celestial Reference Frames. I. HD 199178 $\&$ AR Lacertae

To accurately link the radio and optical Celestial Reference Frames (CRFs) at optical bright end, i.e., with Gaia G band magnitude < 13, increasing number and improving sky distribution of radio stars with accurate astrometric parameters from both Very Long Baseline Interferometry (VLBI) and Gaia measurements are mandatory. We selected two radio stars HD 199178 and AR Lacertae as the target for a pilot program for the frame link, using the Very Long Baseline Array (VLBA) at 15 GHz at six epochs spanning about 1 year, to measure their astrometric parameters. The measured parallax of HD 199178 is $8.949 \pm 0.059$ mas and the proper motion is $\mu_\alpha cos \delta = 26.393 \pm 0.093$, $\mu_\delta = -0.950 \pm 0.083~mas~yr^{-1}$, while the parallax of AR Lac is $23.459 \pm 0.094$ mas and the proper motion is $\mu_\alpha cos \delta = -51.906 \pm 0.138$, $\mu_\delta = 46.732 \pm 0.131~mas~yr^{-1}$. Our VLBI measured astrometric parameters have accuracies about 4-5 times better than the corresponding historic VLBI measurements and comparable accuracies with those from Gaia, validating the feasibility of frame link using radio stars. With the updated astrometric parameters for these two stars, there is a 25% reduction of the uncertainties on the Y axis for both orientation and spin parameters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
